Tools at the Frontiers of Quantitative Verification

The analysis of formal models that include quantitative aspects such as timing or probabilistic choices is performed by quantitative verification tools. Broad and mature tool support is available for computing basic properties such as expected rewards on basic models such as Markov chains. Previous editions of QComp, the comparison of tools for the analysis of quantitative formal models, focused on this setting. Many application scenarios, however, require more advanced property types such as LTL and parameter synthesis queries as well as advanced models like stochastic games and partially observable MDPs. For these, tool support is in its infancy today. This paper presents the outcomes of QComp 2023: a survey of the state of the art in quantitative verification tool support for advanced property types and models. With tools ranging from first research prototypes to well-supported integrations into established toolsets, this report highlights today's active areas and tomorrow's challenges in tool-focused research for quantitative verification.

==> figures/multi-objective/achlra-quantile.csv <==
i	storm.ach	multigain.ach
1	1	1.494065284729004
2	1	1.8978559970855713
3	1	2.4154820442199707
4	1	2.4452450275421143
5	1	2.4964241981506348
6	1	3.557736873626709
7	1	5.9680702686309814
8	1.0511579513549805	7.279261350631714
9	1.0588996410369873	19.709036588668823
10	1.1503474712371826	35.39082956314087
11	5.268418550491333	767.1098802089691
12	25.897950887680054	1218.1469373703003
13	27.325005292892456	2682.287799835205
14	169.81871509552002	5957.4003484249115
15	323.65070271492004	nan
16	1161.0976901054382	nan
17	1472.5166790485382	nan
18	1703.9060583114624	nan
19	nan	nan
20	nan	nan


==> figures/multi-objective/achtot-quantile.csv <==
i	storm.ach	prism.ach	epmc.ach
1	1	1.2947838306427002	1.078922986984253
2	1	1.3051550388336182	1.2031097412109375
3	1	1.3071167469024658	1.2958579063415527
4	1	1.3158764839172363	1.4548556804656982
5	1	1.3273322582244873	1.6894481182098389
6	1	1.3685650825500488	2.018688678741455
7	1	2.0236756801605225	2.021111249923706
8	1	2.1152265071868896	2.2519986629486084
9	1	2.490424394607544	2.516739845275879
10	1	2.705375909805298	2.5455119609832764
11	1	2.764319658279419	3.034301996231079
12	1	2.795474052429199	3.200611114501953
13	1	3.282029628753662	3.5061416625976562
14	1	4.635295629501343	5.169141530990601
15	1	5.789416074752808	8.251935482025146
16	1	6.9180638790130615	11.413145303726196
17	1	7.219241142272949	12.268322706222534
18	1.1157808303833008	7.841309309005737	12.546934366226196
19	1.3166720867156982	10.026371717453003	35.3585364818573
20	1.4279334545135498	12.93533992767334	40.927555561065674
21	1.635148525238037	27.883174180984497	41.46049475669861
22	2.3358333110809326	38.91659760475159	46.347084760665894
23	2.483668565750122	48.68340611457825	71.07661819458008
24	2.5499649047851562	55.17358040809631	119.91089582443237
25	6.360565185546875	85.16080856323242	136.88031554222107
26	7.520981073379517	117.93962001800537	137.82437801361084
27	9.02056336402893	150.11233830451965	161.7055525779724
28	10.938605070114136	159.76113629341125	1215.377652168274
29	13.750802278518677	203.1517038345337	2479.8512964248657
30	15.168311595916748	412.3776400089264	nan
31	19.376231908798218	455.0619683265686	nan
32	20.437331438064575	463.246386051178	nan
33	25.27376127243042	1050.6984589099884	nan
34	31.909748077392578	1567.774760723114	nan
35	92.0124728679657	1680.0819954872131	nan
36	258.0416188240051	2631.8333032131195	nan
37	373.10071420669556	4335.100602865219	nan
38	1155.202808380127	6700.396113157272	nan
39	1336.7675008773804	nan	nan
40	1365.4471468925476	nan	nan
41	nan	nan	nan
42	nan	nan	nan
43	nan	nan	nan
44	nan	nan	nan
45	nan	nan	nan
46	nan	nan	nan


==> figures/pomdps/paynt_results.csv <==
x,y
1,0.214286
2,0.851776
3,0.916116
4,0.926739
5,0.928304


==> figures/pomdps/paynt_times.csv <==
x,y
1,2.54
2,2.54
3,2.77
4,10.47
5,359


==> figures/pomdps/prism_over.csv <==
x,y
1,4.571428450689572
2,4.8665240979594335
3,5.638347368362869
4,5.402482585594249
5,5.790443936401369
6,5.940851933858984
7,6.03210260835578
8,6.077646069343404
9,6.109246522422756
10,6.11929363548476
11,6.124574976759132

==> figures/pomdps/prism_times.csv <==
x,y
1,8.279
2,8.341
3,8.465
4,9.668
5,12.383
6,32.586 
7,69.849
8,252.335
9,457.639
10,1083.207
11,3011.007

==> figures/pomdps/prism_under.csv <==
x,y
1,6.314666073063043
2,6.347332739825817
3,6.445332740130844
4,6.314666073063041
5,6.314666073063059
6,6.31466607315916
7,6.347332740004424
8,6.314666073063043
9,6.314666073373113
10,6.31466607315916
11,6.314666073373121

==> figures/pomdps/storm_over_result.csv <==
x,y
1,0.9979934634
2,0.9485911689
3,0.8684992164
4,0.8379814262
5,0.818486574

==> figures/pomdps/storm_over_time.csv <==
x,y
1,0.1420907974243164
2,0.7461214065551758
3,4.5338218212127686
4,39.771037101745605
5,313.1091070175171

==> figures/pomdps/storm_under_result.csv <==
x,y
500,0.1200843867
1000,0.1542918464
100000,0.391700577
200000,0.3917005769
300000,0.4207249234
400000,0.4214805084
500000,0.4294878135
600000,0.4294878135
700000,0.4337408816
800000,0.4337408816
900000,0.4337408816
1000000,0.4337408816
1100000,0.4356557255
1200000,0.4356557259
1300000,0.4462479201
1400000,0.4462479201
1500000,0.4462479201
1600000,0.4462479201
1700000,0.4462479201
1800000,0.4504087458
1900000,0.4504087458
2000000,0.4504087458
2100000,0.4504087455
2200000,0.4504087455
2300000,0.4504087455
2400000,0.4522670903
2500000,0.4522670903
2600000,0.4522670877
2700000,0.4522670877
2800000,0.4522670877
2900000,0.4522670877
3000000,0.4522670877
3100000,0.4522670877
3200000,0.4522670877
3300000,0.4522670877
3400000,0.4522670877
3500000,0.4522670877
3600000,0.4522670877
3700000,0.4522670877
3800000,0.4522670877
3900000,0.4522670877
4000000,0.4522670877
4100000,0.4522670877
4200000,0.4522670877
4300000,0.4558447945
4400000,0.4558447945
4500000,0.4558447945
4600000,0.4558447945
4700000,0.4558447945
4800000,0.4558447945
4900000,0.4558447945
5000000,0.4558447945


==> figures/pomdps/storm_under_time.csv <==
x,y
500,0.0975961685180664
1000,0.10574221611022949
100000,1.3125503063201904
200000,2.650960683822632
300000,4.069371223449707
400000,5.481066465377808
500000,6.946135759353638
600000,8.337406396865845
700000,9.786221265792847
800000,11.193644046783447
900000,12.767723798751831
1000000,14.329227685928345
1100000,15.611729145050049
1200000,17.426177978515625
1300000,18.88604164123535
1400000,20.443472862243652
1500000,22.073729991912842
1600000,23.525047540664673
1700000,24.90036177635193
1800000,27.11705183982849
1900000,28.360082626342773
2000000,29.740344285964966
2100000,31.429317951202393
2200000,32.758535385131836
2300000,33.224061489105225
2400000,34.74413228034973
2500000,36.31372952461243
2600000,37.78705096244812
2700000,39.09683418273926
2800000,40.82198429107666
2900000,42.47053623199463
3000000,44.27451729774475
3100000,45.40540862083435
3200000,46.76490616798401
3300000,48.09704518318176
3400000,49.93418550491333
3500000,51.399152755737305
3600000,54.448325634002686
3700000,55.934616565704346
3800000,57.512834310531616
3900000,58.87582325935364
4000000,60.28450608253479
4100000,62.088114500045776
4200000,63.80419683456421
4300000,65.56410932540894
4400000,66.618088722229
4500000,68.01896333694458
4600000,70.29579257965088
4700000,69.91497206687927
4800000,70.74091362953186
4900000,71.76191592216492
5000000,73.28606939315796

